Game Theory on the Ground: The Effect of Increased Patrols on Deterring Poachers

Applications of artificial intelligence for wildlife protection have focused on learning models of poacher behavior based on historical patterns. However, poachers' behaviors are described not only by their historical preferences, but also their reaction to ranger patrols. Past work applying machine learning and game theory to combat poaching have hypothesized that ranger patrols deter poachers, but have been unable to find evidence to identify how or even if deterrence occurs. Here for the first time, we demonstrate a measurable deterrence effect on real-world poaching data. We show that increased patrols in one region deter poaching in the next timestep, but poachers then move to neighboring regions. Our findings offer guidance on how adversaries should be modeled in realistic game-theoretic settings.

==> data/stats.csv <==
year,effort_km,num_visits,avg_effort,illegal_activity,CPUE
2000,274.1668,328,0.8359,20,0.0729
2001,605.2031,772,0.7839,23,0.038
2002,980.7025,1211,0.8098,55,0.0561
2003,1315.9109,1701,0.7736,79,0.06
2004,2499.4695,3152,0.793,99,0.0396
2005,3621.9566,4464,0.8114,132,0.0364
2006,5686.1042,7109,0.7998,236,0.0415
2007,4150.5625,5285,0.7853,153,0.0369
2008,5600.4821,6912,0.8103,201,0.0359
2009,6689.0802,8313,0.8047,253,0.0378
2010,8452.0783,10425,0.8108,321,0.038
2011,6931.7122,8630,0.8032,171,0.0247
2012,7944.5183,9949,0.7985,227,0.0286
2013,6296.7598,7600,0.8285,128,0.0203
2014,5648.1472,6858,0.8236,118,0.0209
2015,7260.2635,9078,0.7998,197,0.0271
2016,5697.5588,7148,0.7971,183,0.0321
